Convergence and Optimality of Adaptive Mixed Finite Element Methods

The convergence and optimality of adaptive mixed finite element methods for the Poisson equation are established in this paper. The main difficulty for mixed finite element methods is the lack of minimization principle and thus the failure of orthogonality. A quasi-orthogonality property is proved using the fact that the error is orthogonal to the divergence free subspace, while the part of the error that is not divergence free can be bounded by the data oscillation using a discrete stability result. This discrete stability result is also used to get a localized discrete upper bound which is crucial for the proof of the optimality of the adaptive approximation.

==> abs-arxiv.txt <==
The convergence and optimality of adaptive mixed finite element methods for 
the Poisson equation are established in this paper. The main difficulty for 
mixed finite element methods is the lack of minimization principle and thus 
the failure of orthogonality.  A quasi-orthogonality property is proved using
the fact that the error is orthogonal to the divergence free subspace, while 
the part of the error that is not divergence free can be bounded by the data
oscillation using a discrete stability result. This discrete stability result
is also used to get a localized discrete upper bound which is crucial for the 
proof of the optimality of the adaptive approximation.

